Lighter, Better, Faster Multi-Source Domain Adaptation with Gaussian Mixture Models and Optimal Transport

In this paper, we tackle Multi-Source Domain Adaptation (MSDA), a task in transfer learning where one adapts multiple heterogeneous, labeled source probability measures towards a different, unlabeled target measure. We propose a novel framework for MSDA, based on Optimal Transport (OT) and Gaussian Mixture Models (GMMs). Our framework has two key advantages. First, OT between GMMs can be solved efficiently via linear programming. Second, it provides a convenient model for supervised learning, especially classification, as components in the GMM can be associated with existing classes. Based on the GMM-OT problem, we propose a novel technique for calculating barycenters of GMMs. Based on this novel algorithm, we propose two new strategies for MSDA: GMM-Wasserstein Barycenter Transport (WBT) and GMM-Dataset Dictionary Learning (DaDiL). We empirically evaluate our proposed methods on four benchmarks in image classification and fault diagnosis, showing that we improve over the prior art while being faster and involving fewer parameters. Our code is publicly available at https://github.com/eddardd/gmm_msda

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/multi_dd_dadil.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={blue_circle}] (4) at (3, 1.25) {};
		\node [style=none] (5) at (1.75, 2) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (6) at (4.75, 4.25) {};
		\node [style=none] (7) at (3.25, 5.5) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (8) at (8.75, 1.25) {};
		\node [style=none] (9) at (7.25, 2) {\color{myblue}\faDatabase};
		\node [style=none] (10) at (11.5, -1.25) {$\hat{P}_{1}$};
		\node [style=none] (11) at (2.75, 9) {$\hat{P}_{3}$};
		\node [style=none] (12) at (0, -1.25) {$\hat{P}_{2}$};
		\node [style=none] (13) at (1.75, 3) {$\hat{Q}_{S_{2}}$};
		\node [style=none] (14) at (7.25, 3) {$\hat{Q}_{S_{1}}$};
		\node [style=none] (15) at (3.25, 6.25) {$\hat{Q}_{S_{3}}$};
		\node [style={blue_triangle1}] (16) at (2.75, 8) {};
		\node [style={blue_triangle1}] (17) at (0, -0.25) {};
		\node [style={blue_triangle1}] (18) at (11.5, -0.25) {};
		\node [style=none] (19) at (3, 0.25) {$\hat{B}_{2}$};
		\node [style=none] (20) at (8.75, 0.25) {$\hat{B}_{1}$};
		\node [style=none] (21) at (4.75, 3.5) {$\hat{B}_{3}$};
		\node [style=none] (22) at (4.25, 1.75) {\color{myorange}\faDatabase};
		\node [style={blue_circle}] (23) at (5.5, 1) {};
		\node [style=none] (24) at (5.5, 0.25) {$\hat{B}_{T}$};
		\node [style=none] (25) at (4.25, 2.5) {$\hat{Q}_{T}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line, bend left=45] (7.center) to (6);
		\draw [style=black dashed line, bend left=45, looseness=1.25] (9.center) to (8);
		\draw [style=black dashed line, bend left=45] (5.center) to (4);
		\draw [style=black dashed line] (18) to (17);
		\draw [style=black dashed line] (17) to (16);
		\draw [style=black dashed line] (16) to (18);
		\draw [style=black dashed line, bend left=45] (22.center) to (23);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/multi_dd_dm.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.5, 2) {\color{myblue}\faDatabase};
		\node [style=none] (3) at (6.25, 6.75) {\color{myblue}\faDatabase};
		\node [style={blue_circle}] (4) at (6, 3) {};
		\node [style=none] (5) at (9.25, 1.5) {\color{myblue}\faDatabase};
		\node [style=none] (6) at (1.75, 1) {$Q_{S_{2}}$};
		\node [style=none] (7) at (6.25, 7.5) {$Q_{S_{1}}$};
		\node [style=none] (8) at (9.25, 0.75) {$Q_{S_{3}}$};
		\node [style=none] (10) at (6, 2.25) {$B$};
		\node [style=none] (12) at (11.5, 8) {};
		\node [style=none] (13) at (0.5, 8) {};
		\node [style=none] (14) at (0.5, 0) {};
		\node [style=none] (15) at (11.5, 0) {};
		\node [style=none] (16) at (8.25, 3.75) {\textcolor{myorange}{\faDatabase}};
		\node [style=none] (18) at (8.25, 4.75) {$Q_{T}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		% \draw [style=black dashed line] (15.center) to (12.center);
		% \draw [style=black dashed line] (13.center) to (12.center);
		% \draw [style=black dashed line] (13.center) to (14.center);
		% \draw [style=black dashed line] (14.center) to (15.center);
		\draw [style=black dashed line] (1.center) to (4);
		\draw [style=black dashed line] (4) to (5.center);
		\draw [style=black dashed line] (4) to (3.center);
		\draw [style=black dashed line] (4) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

